Hadronic processes at work in 5BZB J0630-2406

Recent observations are shedding light on the important role that active galactic nuclei (AGN) play in the production of high-energy neutrinos. In this study, we focus on one object, 5BZB J0630-2406, which is among the blazars recently proposed as associated with neutrino emission during the first 7-yr IceCube observations. Modelling the quasi-simultaneous, broad-band spectral energy distribution, we explore various scenarios from purely leptonic to lepto-hadronic models, testing the inclusion of external photon fields. This theoretical study provides a complementary testing ground for the proposed neutrino-blazar association. Despite being historically classified as a BL Lac, our study shows that 5BZB J0630-2406 belongs to the relatively rare sub-class of high-power flat-spectrum radio quasars (FSRQs). Our results indicate that interactions between protons and external radiation fields can produce a neutrino flux that is within the reach of the IceCube detector. Furthermore, the spectral shape of the X-ray emission suggests the imprint of hadronic processes related to very energetic protons.

==> referee_report.txt <==
The authors thank the referee for the very careful reading and the relevant comments and remarks. 

In the following, we address the referee's comments. Our answer start with a => and end with the associated line numbers between []. 
Changes to the manuscript are highlighted in red.

------------------------------------------------------------------------------------------------

1)
Page 2: "Buson et al. 2022a 2022b 2023, see also Bellenghi et al. 2023". Here the authors are trying to provide an overview of the state of the art, but are lacking some clarity. When the authors quote a 2.59E-7 p-value, they should mention explicitly that the follow-up conducted by Bellenghi et al contradicts this finding. Otherwise, the current status of the discussion on this matter is not clear to the reader.

Additionally, the cited 52 objects and the associated p-value of 2.59E-7 refer to the combined north and south analysis by Buson et al 2023, while the study cited in section 2 as motivation for this work is the southern hemisphere analysis by Buson et al 2022a, to which corresponds a p-value of 1.6E-5.

=> We thank the referee for the feedback and for catching the typo on the p-value and inconsistencies in the text. The text has been modified, providing more information about the recent different findings. Bellenghi et al. 2023 were able to reproduce and confirm the findings of Buson et al. 2022 for the Southern sky. When using different datasets and methods, they find different results. Dedicated follow-up works focused on the neutrino data analysis (in prep.) will address that this is not necessarily in contradiction with our findings [61-71].

2)
Sec. 2: I find this section lacking in information. Given that the authors will go on to make precise predictions on the energy spectrum of neutrinos from this blazar, it would be important here to describe better the data that motivates this. For instance, how significant is the hot spot coincident with this particular source? What is the angular distance between the hot spot and the position of the source, and how does it compare to the angular resolution of IceCube? Perhaps if Fig. 8 appeared in this section it could help support this kind of explanation.

=> Thank you for your comment. We move Fig. 8 in this section (as Fig. 1) and include a reference to it. We also mention that the angular separation between the blazar and the hotspot (0.28°) is well within the association radius (0.55°) derived in Buson et al. 2022. The motivation for this work resides in the statistical study presented Buson et al. 2022. In our opinion, highlighting here the individual p_value of this hotspot would be misleading.  The work of Buson et al. 2022 should not be over interpreted, it shows that there exists a likely correlation between a set of blazars and a set of Icecube hotspots. This implies that these two samples are likely linked. From the statistical point of view, it is also obvious that among the 10 candidate associations, there will be a fraction that are chance associations. The probability (likelihood) of each individual blazar/hotspot association was not addressed in that work. The reason is that it requires a different analysis technique and methodology. As the tools for such analysis are not publicly available, we are currently developing them (see e.g. Barbano et al. ICRC 2023), and plan to publish these follow-up works in a series of papers.
In summary, at the current stage, in the 7-yr southern sample any hotspot, i.e. neutrino spot with L_value > 4, is "equally likely" to be associated with the respective blazar, found within r_assoc = 0.55deg [126-129].

3)
I do not entirely understand the external field model. I agree with Eq. 8 that L_BLR ~ 10% of L_disc. However, those 10% are largely dominated by the emission lines, especially the Lyman alpha, and not by the continuum (see e.g. Finke 2016). The model description given in the manuscript suggests that the authors do not include the lines, but only the continuum.

In this case, where the authors adopt a "masquerading BL Lac" model, the lines are simply not visible from the observer's frame because they are outshined by the thermal continuum from the jet. But the same BLR physics should apply as in an FSRQ.

To be clear: I am not requesting necessarily that the model be revised from scratch, especially since the quality of the fit of the gamma-ray emission seems to support an external Compton target field quantitatively similar to what the authors propose. I am simply asking that the authors assess the effect of broad line emission (if, as I understand, that is not currently the case), in order to have a consistent physical model. This is also connected to point 4 below.

=> See below. 

4)
Now regarding the thermal continuum: as the authors know, the disc irradiates on the jet from behind, so its thermal emission gets dramatically redshifted and decreased in the jet frame. Only the photons that are isotropised through Thomson scattering in the BLR will be seen head-on by the jet. This isotropised fraction of the disc emission depends on the BLR electron density and is usually assumed to be about 1% (see for ex. Blandford and Levinson 1995 ApJ 441, Tavecchio et al 2012 PRD 86, Murase et al 2014 PRD 90).
I found no mention of this factor of 1% of L_disc anywhere in the manuscript. As a reader, I assume that the authors may have instead taken a thermal spectrum with a power of 10% L_disc and relativistically enhance its energy density in the jet frame, thus overestimating this density by a factor 10.

Summary of points 4 and 5: the BLR radiation is dominated by broad line emission (at least the Lyman alpha), with about 10% L_disc, which gets relativistically enhanced and blue shifted into the jet, in the case where the radiation zone lies close enough to the BLR (but see point 5). I believe that the peaky feature in the gamma-ray spectrum found by the authors may actually come from external scattering on this line. Additionally, 1% of the thermal continuum from the disc is also relativistically enhanced into the jet frame, but this will appear as a sub-dominant contribution compared to the broad line emission.

=> Concerning points 3) and 4). Thank you for pointing that out. Here, we assume that 10% of the disk luminosity is reprocessed by the BLR. Those 10% are carried by emission lines and only 1% is carried by the thermal continuum. If we don't model directly the lines here, we assume that they lie on the disk range emission (for example the Lyman alpha line is located at ~10^15 Hz) and are outshined by the non-thermal continuum from the synchrotron jet. This is similar to what has been done in Rodrigues et al. 2021 [496 - 505].

5)
In page 8, the authors suggest that the external radiation "is Doppler-shifted by a factor \Gamma^2_b".

Firstly, "Doppler shift" refers to a shift in photon frequency, which goes only with the doppler factor and not its square. What the authors probably want to refer to is the enhancement factor of the energy density.

Secondly, according to the same paper by Ghisellini and Tavecchio 2009, the boost factor is \delta^2, where the Doppler factor \delta depends on \Gamma_b but also on the dissipation radius. If the blob lies outside the BLR, as is the case in the best-fit case (R_diss/R_BLR = 1.7), this Doppler factor becomes lower, because the BLR irradiates the jet from behind. This affects the enhancement factor of the energy density, \delta^2, and the Doppler shift of the photon frequency, \delta. For large enough dissipation radii, this factor can even become \delta<1, in which case the BLR fields become red shifted.

=> Thank you for your comment. We clarify our explanation in the main text [506 - 508].

6)
In the last paragraph of Sec. 8 the authors claim a \csi=5, which I fail to understand.
From the SED of Figs. 4 and 5, I estimate F_gamma ~ 2e-11 erg/cm2/s. Using z=1.239 -> D_L = 8.7 Gpc -> L_gamma = 1.7e47 erg/s.
In the jet frame, we get L_gamma' = L_gamma / Doppler^4 = 6e41 erg/s for Gamma=22.5. 
Table 1 reports L_e' = 1e42 erg/s, which makes sense since electrons dominate the gamma ray emission, and L_p' = 1e45 erg/s.
This yields a baryonic loading of ~1e3.

=> Thank you for noticing it. We made a mistake in our calculations, and reach the same obtained value. We add an interpretation of it in the main text. Indeed, if this value looks higher than the one considered in the literature (~100, Murase et al. 2014), we point out that the latter is still in the acceptable range derived in Palladino et al. 2019 that satisfy the IceCube stacking limit [724 - 734].

7)
The conclusion that "This object may be capable of producing PeV neutrinos without overshooting the UHECR limit" makes little sense, because whatever baryonic loading is estimated by the model refers to ~100 PeV cosmic rays, and not UHECRs. Cf. also point (7).

=> We removed this sentence. We tackle the source of interest in the context of UHECRs since this link has been argued for in the literature (Resconi et al. 2017). We include that it is not possible to trace down any UHECR event to a specific source, we also discuss why our model can't predict UHECR in the EeV regime [732 - 734 & 1077 - 1078].

%%%% 

Thank you for your careful reading. In the following, we will answer only the comments, as the typos have been corrected directly in the main text.

8) Abstract, 1st sentence: "shedding" -> "shedding light on"
9) Abstract: the acronym FSRQ was not introduced in the paper, should be introduced here
10) Abstract: the expression a.k.a. "masquerading BL Lac" is not correctly used here
11) p.2: "correlation between blazars listed": The concept of blazars was not introduced

=> We added it [46].

12) p.2: "chance probability for the blazars and hotpots correlation": please check grammar
13) p.2: "spatial sky positions" -> positions
14) p.2: "This paper aims providing": please check grammar

=> Thanks for noticing, we correct the typos. 

15) p.2: "this would be possible if the object is capable of accelerating cosmic rays at ∼PeV energies (assuming acceleration of protons)": This sentence is unclear. What would be possible? What energies do the neutrinos have that are associated with this source? Assuming acceleration of protons as opposed to what?

=> We remove this sentence. 

16) p.2: "spectrum energy distribution" -> "spectral energy distribution" 
17) p.2: "primed quantities are evaluated in the rest frame of the source" -> I think the authors mean "of the relativistic jet". The source is the AGN, so "rest frame of the source" generally refers to the rest frame of the supermassive black hole

=> We clarify it everywhere in the text. 

18) p.2: "The study presented in Buson et al. (2022a) is based on a Southern Hemisphere (\delta < −5) sky map that spans the IceCube observations from 2008 to June 2015": the IceCube p-value map the authors are referring to is not a southern hemisphere sky map, but an all-sky map of which the cited paper analyses only the southern sky.

=> Done [118 - 119]. 

19) p.2: "At such lower frequencies, the radio flux is likely originated from extended regions of the jet.": many readers will require a brief explanation

=> Added [148 - 150]. 

20) p.6: when the authors refer to "the higher range of the synchrotron component" or "the higher-energy MWL hump of the SED", they are using jargon that is quite obscure, except for the very expert reader. Please rephrase these expressions in clearer, more precise terms.

=> We simplify our explanation [for example, in 386]. 

21) p.6: "We explore different scenario" -> scenarios
22) p.6: "equations that are describing" -> that describe
23) p.6: when the authors say "synchrotron self-absorption is treated only for the electrons", perhaps they can explain this better. Electrons as opposed to what? And why are only electrons considered?

=> Done [416 - 419]. 

24) p. 6: perhaps in the sentence "In the observer frame, the blob is observed with an observation angle...", it is redundant to repeat "observ-" so many times
25) p.6: in the same sentence, why is the blob observed with theta=1/Gamma? It could be any other angle smaller than 1/Gamma. Figure 3 actually seems to suggest theta~0

=> We change it to assume theta ~ 0° [423].

26) p.6: in the same paragraph, what asspect of the model simulates a "turbulent magnetic field"?

=> We only model the magnetic field by its magnitude, i.e. we don't assume any preferential orientation [426]. 

27) p.7: what exactly is a "preliminary pre-fit analysis on the observed SED"? How is the breakenergy actually calculated/fitted?

=> We remove the mention "preliminary". We use the break in the SED as an initial guess for the break energy (we add a reference to Ghiselinni et al. 2012, where a similar procedure is realized). We also check for constraint by equalizing the adiabatic with the synchrotron cooling time-scales (as proposed in Cerruti et al. 2015) [437 - 438].

28) p.7: I am very pleased to see that the authors check the feasibility of the maximum energy based on balancing cooling and acceleration. What is exactly this "acceleration timescale \tau_acc"? What do the authors assume as the acceleration mechanism and acceleration efficiency in order to calculate \tau_acc?

=> We add the equation in a footnote, as well as the efficiency used (of 10%, Cerutti et al. 2015) [end of page 7, footnote number 6]. 

29) p.7: "check for Hillas criteria" -> "check that the Hillas criterion is satisfied"
30) p. 7: "has been yet suggested": revise the use of "yet"
31) p.7: "Although not discuss[ed] in previous works, a dust torus can also be present." What exactly are these "previous works"? Numerous studies in the past have considered a dust torus component when modeling blazar emission. To cite only three examples, Finke 2016 ApJ 830, Murase et al 2014 PRD 90, Oikonomou et al 2021 JCAP 10

=> We clarify this sentence, and add the references [456 - 459]. 

32) p.8: Eq. 9 is missing the units: 10^45 erg/s and 10^17 cm.

=> Done. 

33) p.8: "In the source frame, this radiation field is Doppler-shifted...": Same question as above (the "source" is the AGN itself). The same applies to the expression "energy density perceived by the source": what is probably meant is "energy density in the jet frame".

=> Corrected. 

34) p.8: I do not understand the sentence "this radiation field is Doppler-shifted by a factor \Gamma^2, *so that* the energy density perceived by the source will be lower outside the BLR radius". One thing is the Doppler boost, another thing is the scaling of the density from geometric arguments due to the distance to the black hole. How is there a cause/effect relation between these two?

=> We clarify this part [506 - 508]. 

35) p.8: "noted that we didn't" -> did not
36) p.8: "the all extended jet"?
37) p.8: "without finding an acceptable solution" -> "but were unable to find an acceptable solution".
38) p.8: on the same statement: What does it mean that there is no "acceptable" solution with a purely leptonic model? I would suggest quantifying this statement properly, because the conclusion that "the spectral shape of the X-ray emission suggests the imprint of hadronic processes" depends on this.

=> We add a criterion about the reduced chi^2 already evoked in the main text, and we complete our explanation [577-578].

39) p.8: "may be interpreted as the presence of sub-dominant additional processes": if these processes lead to a hardening of the spectrum, then by definition they are not "sub-dominant"

=> We revised the term "sub-dominant" when it was irrelevant. 

40) p.8: "and the hadronic processes remain globally sub-dominant due to the low value of B": again, I do not understand how the hadronic processes are sub-dominant (in Fig. 5 they actually dominate the hard X-rays and MeV gamma rays). I also do not understand why the contribution of hadronic processes to the SED should scale with the magnetic field strength.

=> We clarify our explanation [592 - 593]. We also add a mention to this in our conclusion [764 - 767]. 

41) Figs. 4 and 5: The color scheme is extremely color-blind-unfriendly. Even a reader who is not color blind will find it very challenging to tell apart SY from IC, disc from torus, etc.

=> We propose new versions for the SEDs with similar color for similar process (synchroton, inverse Compton, etc.), but different line styles for different origins (leptonic population, BH, etc.) [see Fig. 5 and 6].

42) Captions of Figs. 4 and 5: "lines represents" -> "curves represent", "lines is the obtained muon neutrino flux" -> "curves represent the obtained muon neutrino flux"
43) Captions of Figs. 4 and 5: The abbreviations used in the caption, like SY, IC, etc., are not explained, and only the expert reader will understand them. For instance, I assume that SY (p - \gamma) represents the synchrotron radiation emitted by the electrons (and positrons?) produced through the photo meson process. What exactly does "pions / mesons production" mean? Are only pions calculated, or also other types of meson particles? 

=> We add the detail of the labels in the main text while referencing to the SEDs [see lines 535 - 537 for the Fig. 5, and lines 588 - 590 for the Fig. 6].

44) p.9: "yet stood out in the literature": revise the use of "yet"
45) p.10: "recently called "masquerading BL Lacs" (Padovani et al. 2019a)": masquerading BLLs were already called as such by Giommi et al 2013 MNRAS 431.

=> We add the reference [646]. 

46) p.11: "The secondaries particles components" -> secondary 
47) p.11: "neutrino oscillation" -> oscillations
48) p.11: in Tab 1, the values for \gamma_e/p,min/max should be given in the jet frame like the other parameters, and the symbols should be primed. The same question applies to eqs. B1, B2, B3.

=> Thank you for noticing. We add the prime when relevant. 

49) p.12: as far as I could find, Figure 8 is not mentioned anywhere in the main text.

=> We move the Fig. 8 as Fig. 1, and we make a reference to it. 

50) p.13: The reference Buson et al 2023 is missing the arXiv number.
51) App. A: "the max energy" -> the maximum energy, "UHCRs" -> UHECRs (twice), "cosmic ray models expect" -> suggest
52) App. A: "Hillas criteria" -> the Hillas criterion
53) App. B: given that the source lies at a few Gigaparsec (~ a million Larmor radii like the authors calculate), I find the conclusion that it is "unlikely to trace back the UHCRs to the source of interest" to be quite an understatement.
54) App. B: the following statement on PeV protons is an even more massive understatement. The Milky Way alone will completely isotropise any extragalactic PeV protons, regardless of their origin and the exact strength of the intergalactic magnetic fields.

=> We fully agree with the referee. Although it is clear from the physics point of view, there are works in the literature that pursue such path, and are published in referred journals. Given that previous studies argued for a link between an UHECR event and the source of interest, we explain that tracing back any UHECR event to an extragalactic source is not possible. In doing so, we aim to maintain a non-confrontational tone in the text [1077 - 1078]. 

=> We also add the aknowlegments.


==> referee_report_2.txt <==
The authors thank the referee for the very careful reading and the relevant comments and remarks. 

In the following, we address the referee's comments. Our answer start with a => and end with the associated line numbers between []. 
Changes to the manuscript are highlighted in red.

------------------------------------------------------------------------------------------------

line 63: The literature discussion in p. 2 has improved, but unfiortunately I must insist that it still does not read clear
and impartial. Follow-up analyses either support or do not support the previous ones. In this case, Bellenghi et al reproduce
the association by Buson et al when using the same method, but do not show an association when using an updated data set.
Writing that they reach "controversial results" is a subjective statement that does not contribute towards clarity.

-------------------------
=> Thank you for your comment. We acknowledge that Bellenghi et al.  reproduce the 7 yr southern hemisphere results using the same method, wihle they reach different conclusions when using the 10 yr datasets.

We summarise the status-of-art in the following:

1) When using the methodology devised by Buson et al. 2022 in combination with the official IceCube collaboration sky maps, there is evidence for a correlation between blazars and neutrino hotspots.

2) The study of Bellenghi et al. 2023 reproduces the 7-yr southern findings, when using the methodology of Buson+ 2022. 

3) The 10-yr sky map built by Bellenghi et al. 2023 using the public IceCube data and the analysis framework of skyLLH yields a 10-yr sky map that is overall different from the official IceCube collaboration one(s). This is evident by a qualitative inspection of the 10-yr sky map plot published in Bellenghi et al. 2023, compared with the official 10-yr sky map plot published by the IceCube collaboration with the same dataset. We provide a few examples in the referee report.

3.a) As a consequence, the skymap locations used by Bellenghi et al. 2023 as reference for the 10-yr cross-correlation analysis are different from the hotspots of the official IceCube collaboration skymap (and hence those in Buson et al. 2023). The single test on including or not TXS 0506+056 is far from conclusive since the problem is that the overall sky locations used in their cross-correlation are different. 

3.b) The discrepancies observed for the 10-yr skymap analysis are likely due to a different likelihood formalism (the energy term of the spatial likelihood) and to the coarseness of the detector response matrices for the data publicly available. Bellenghi et al. 2023 reports in the Appendix the likelihood estimates from the 10-yr analysis of a few sky locations (e.g. TXS 0506+056, NGC 1068,..). For *all* of them, the results are significantly different from the (official) IceCube collaboration ones. No (likelihood) information is provided regarding the 7-yr skymap that they built.

3.c) The study of Bellenghi et al. 2023 does not find evidence for a correlation when using the 10-yr sky map that they build. Despite the availability of much improved data and tools at their disposal (see e.g. Bellenghi et al. 2021, arXiv:2107.08700), for their cross-check study they preferred the nowadays superseded (public) data and tools.


4.) The study extented to the northern hemisphere with the official IceCube collaboration skymap was presented in Buson et al. 2023 (under review). This work appeared in the arXiv in May 2023 (https://arxiv.org/abs/2305.11263). Although the authors of Bellenghi et al. 2023 were aware of these findings, there is no discussion in their paper about how their results compare to the other study, neither a test with the latest official 10-yr IceCube collaboration skymap, nor a reference to the different findings.
 

Taking as granted that the (official) analysis carried out by the IceCube collaboration provides us with the most reliable skymaps, at the current status, the study of Bellenghi et al. 2023 does not necessarily rule out the correlation reported by Buson et al. 2022, 2023, that is based on the higher-quality skymaps.

It seems beyond the scope of this paper having a detailed introduction about the subjective choice of the authors of Bellenghi et al. 2023 of preferring analysis and data products that are not consistent with the latest status of art (IceCube collaboration official results), and the impact that this can have in their analysis. We have modified the draft in order to provide a reader with an unbiased view of the status of art. We are glad to hear suggestions about how to further improve the text, if the referee considers this part not sufficiently clear.




The sky locations used in the cross-correlation analysis of Bellenghi+ 2023 are different from the hotspots reported in the IceCube collaboration publications, hence those used in Buson+2023. The differences in the p-value estimates are of up to one order of magnitude. It may be worth recalling that the definition of L-value is : L = -log(p_value), where p_value is the local pre-trial significance. In the case of TXS 0506, for instance, Bellenghi et al. 2023 find a p_value = 10**(-2.7), that in Gaussian standard equivalent is 2.87 sigma, while the IceCube collaboration reports a p_value = 10**(-3.7), that in Gaussian standard equivalent is 3.54 sigma. 
The significant change in L-value modifies the population of hotspots. Although the authors report the comparison for only four sky positions, these few positions already show that the analysis does not reproduce any of the IceCube collaboration’s results. Changing the L-values will change the hotspots localisations, and this will impact the 10-yr cross-correlation analysis results too.

As the study by Bellenghi+2023 points out, the substantial differences can be attributed to at least two main problems with their analysis,

-------------------------

line 416: "synchrotron self-absorption, e.g. opacity of the blob" -> "synchrotron self-absorption opacity of the blob"

=> Added [417].

line 417: "theta_obs ~ 0": In that case, we would have delta_d = 2 * Gamma_b. If the authors use delta_d = Gamma_b, that
means theta = 1/Gamma as written in the previous version of the manuscript, which means we are observing down the edge
of the jet and not straight down the middle.

=> Sorry for the mistake. After checking, we do consider theta_obs = 1/Gamma_b as we observe the blob by the edge of the jet, which leads to doppler_d = Gamma_b. To avoid any confusion, we change our Figure 4 as we now represent the observation angle theta_obs. 

line 423: A magnetic field with no preferential direction is "isotropic" and not necessarily "turbulent"

=> Done [426]. 

line 446: "Hillas criteria" -> "criterion"

=> Done [447].

line 501: "If here we do not model directly..., we consider that most of them" -> "Here we do not model directly..., because most
of them"

=> See point below. 

line 503: There is still some confusion. I agree that "the lines are outshined by the non-thermal continuum" in the observer frame,
which means they do not have a strong impact on the observed *optical spectrum*. But as the authors now explain in line 499, the
broad lines are the dominant BLR radiation field, which means that they are the main target for external Compton emission. Judging by
the gamma ray SED, I would say that external fields are clearly included in the model, as they should be. I then do not understand
the statements that they are "not modeled directly" and that they "have no strong impact on the results".

=> Thank you for pointing this confusion. We remove the inexact phrases, as here we do consider the presence of the lines. We add the value of the Lyman alpha frequency, to justify and clarify this point [502 - 505]. 

line 510: "visible in Ghisellini" -> "calculated by Ghisellini"

=> Done [510].

line 535: "stands respectively" -> "stand respectively"

line 537: "pair productions" -> "pair production"

line 677: "Secondary particles components" -> "Emission from secondary particles"

line 730: "object shows" -> "objects show"

=> Thank you for the careful reading, we corrected the typos directly in the main text. 

=> We also add a reference on the gamma_e min value [560 - 561].
